Secret Key Generation over Noisy Channels with Correlated Sources

This paper investigates the problem of secret key generation over a wiretap channel when the terminals observe correlated sources. These sources are independent of the main channel and the users overhear them before the transmission takes place. A novel achievable scheme is proposed, and its optimality is shown under certain less-noisy conditions. This result improves upon the existing literature where the more stringent condition of degradedness is required. Furthermore, numerical evaluation of the proposed scheme and previously reported results for a binary model are presented; a comparison of the numerical bounds provides insights on the benefit of the novel scheme.

==> img/data_bec-bsc.csv <==
beta,rate_1l,rate_2l
2.2251e-308,0.36719,0.36719
0.001,0.36619,0.36619
0.002,0.36519,0.36519
0.003,0.36419,0.36419
0.004,0.36319,0.36319
0.005,0.36219,0.36219
0.006,0.36119,0.36119
0.007,0.36019,0.36019
0.008,0.35919,0.35919
0.009,0.35819,0.35819
0.01,0.35719,0.35719
0.011,0.35619,0.35619
0.012,0.35519,0.35519
0.013,0.35419,0.35419
0.014,0.35319,0.35319
0.015,0.35219,0.35219
0.016,0.35119,0.35119
0.017,0.35019,0.35019
0.018,0.34919,0.34919
0.019,0.34819,0.34819
0.02,0.34719,0.34719
0.021,0.34619,0.34619
0.022,0.34519,0.34519
0.023,0.34419,0.34419
0.024,0.34319,0.34319
0.025,0.34219,0.34219
0.026,0.34119,0.34119
0.027,0.34019,0.34019
0.028,0.33919,0.33919
0.029,0.33819,0.33819
0.03,0.33719,0.33719
0.031,0.33619,0.33619
0.032,0.33519,0.33519
0.033,0.33419,0.33419
0.034,0.33319,0.33319
0.035,0.33219,0.33219
0.036,0.33119,0.33119
0.037,0.33019,0.33019
0.038,0.32919,0.32919
0.039,0.32819,0.32819
0.04,0.32719,0.32719
0.041,0.32619,0.32619
0.042,0.32519,0.32519
0.043,0.32419,0.32419
0.044,0.32319,0.32319
0.045,0.32219,0.32219
0.046,0.32119,0.32119
0.047,0.32019,0.32019
0.048,0.31919,0.31919
0.049,0.31819,0.31819
0.05,0.31719,0.31719
0.051,0.31619,0.31619
0.052,0.31519,0.31519
0.053,0.31419,0.31419
0.054,0.31319,0.31319
0.055,0.31219,0.31219
0.056,0.31119,0.31119
0.057,0.31019,0.31019
0.058,0.30919,0.30919
0.059,0.30819,0.30819
0.06,0.30719,0.30719
0.061,0.30619,0.30619
0.062,0.30519,0.30519
0.063,0.30419,0.30419
0.064,0.30319,0.30319
0.065,0.30219,0.30219
0.066,0.30119,0.30119
0.067,0.30019,0.30019
0.068,0.29919,0.29919
0.069,0.29819,0.29819
0.07,0.29719,0.29719
0.071,0.29619,0.29619
0.072,0.29519,0.29519
0.073,0.29419,0.29419
0.074,0.29319,0.29319
0.075,0.29219,0.29219
0.076,0.29119,0.29119
0.077,0.29019,0.29019
0.078,0.28919,0.28919
0.079,0.28819,0.28819
0.08,0.28719,0.28719
0.081,0.28619,0.28619
0.082,0.28519,0.28519
0.083,0.28419,0.28419
0.084,0.28319,0.28319
0.085,0.28219,0.28219
0.086,0.28119,0.28119
0.087,0.28019,0.28019
0.088,0.27919,0.27919
0.089,0.27819,0.27819
0.09,0.27719,0.27719
0.091,0.27619,0.27619
0.092,0.27519,0.27519
0.093,0.27419,0.27419
0.094,0.27319,0.27319
0.095,0.27219,0.27219
0.096,0.27119,0.27119
0.097,0.27019,0.27019
0.098,0.26919,0.26919
0.099,0.26819,0.26819
0.1,0.26719,0.26719
0.101,0.26619,0.26619
0.102,0.26519,0.26519
0.103,0.26419,0.26419
0.104,0.26319,0.26319
0.105,0.26219,0.26219
0.106,0.26119,0.26119
0.107,0.26019,0.26019
0.108,0.25919,0.25919
0.109,0.25819,0.25819
0.11,0.25719,0.25719
0.111,0.25619,0.25619
0.112,0.25519,0.25519
0.113,0.25419,0.25419
0.114,0.25319,0.25319
0.115,0.25219,0.25219
0.116,0.25119,0.25119
0.117,0.25019,0.25019
0.118,0.24919,0.24919
0.119,0.24819,0.24819
0.12,0.24719,0.24719
0.121,0.24619,0.24619
0.122,0.24519,0.24519
0.123,0.24419,0.24419
0.124,0.24319,0.24319
0.125,0.24219,0.24219
0.126,0.24119,0.24119
0.127,0.24019,0.24019
0.128,0.23919,0.23919
0.129,0.23819,0.23819
0.13,0.23719,0.23719
0.131,0.23619,0.23619
0.132,0.23519,0.23519
0.133,0.23419,0.23419
0.134,0.23319,0.23319
0.135,0.23219,0.23219
0.136,0.23119,0.23119
0.137,0.23019,0.23019
0.138,0.22919,0.22919
0.139,0.22819,0.22819
0.14,0.22719,0.22719
0.141,0.22619,0.22619
0.142,0.22519,0.22519
0.143,0.22419,0.22419
0.144,0.22319,0.22319
0.145,0.22219,0.22219
0.146,0.22119,0.22119
0.147,0.22019,0.22019
0.148,0.21919,0.21919
0.149,0.21819,0.21819
0.15,0.21719,0.21719
0.151,0.21619,0.21619
0.152,0.21519,0.21519
0.153,0.21419,0.21419
0.154,0.21319,0.21319
0.155,0.21219,0.21219
0.156,0.21119,0.21119
0.157,0.21019,0.21019
0.158,0.20919,0.20919
0.159,0.20819,0.20819
0.16,0.20719,0.20719
0.161,0.20619,0.20619
0.162,0.20519,0.20519
0.163,0.20419,0.20419
0.164,0.20319,0.20319
0.165,0.20219,0.20219
0.166,0.20119,0.20119
0.167,0.20019,0.20019
0.168,0.19919,0.19919
0.169,0.19819,0.19819
0.17,0.19719,0.19719
0.171,0.19619,0.19619
0.172,0.19519,0.19519
0.173,0.19419,0.19419
0.174,0.19319,0.19319
0.175,0.19219,0.19219
0.176,0.19119,0.19119
0.177,0.19019,0.19019
0.178,0.18919,0.18919
0.179,0.18819,0.18819
0.18,0.18719,0.18719
0.181,0.18619,0.18619
0.182,0.18519,0.18519
0.183,0.18419,0.18419
0.184,0.18319,0.18319
0.185,0.18219,0.18219
0.186,0.18119,0.18119
0.187,0.18019,0.18019
0.188,0.17919,0.17919
0.189,0.17819,0.17819
0.19,0.17719,0.17719
0.191,0.17619,0.17619
0.192,0.17519,0.17519
0.193,0.17419,0.17419
0.194,0.17319,0.17319
0.195,0.17219,0.17219
0.196,0.17119,0.17119
0.197,0.17019,0.17019
0.198,0.16919,0.16919
0.199,0.16819,0.1682
0.2,0.16719,0.16722
0.201,0.16619,0.16625
0.202,0.16519,0.1653
0.203,0.16419,0.16435
0.204,0.16319,0.16342
0.205,0.16219,0.1625
0.206,0.16119,0.16159
0.207,0.16019,0.1607
0.208,0.15919,0.15981
0.209,0.15819,0.15893
0.21,0.15719,0.15806
0.211,0.15619,0.15721
0.212,0.15519,0.15636
0.213,0.15419,0.15552
0.214,0.15319,0.15469
0.215,0.15219,0.15387
0.216,0.15119,0.15306
0.217,0.15019,0.15226
0.218,0.14919,0.15147
0.219,0.14819,0.15068
0.22,0.14719,0.14991
0.221,0.14619,0.14915
0.222,0.14519,0.14838
0.223,0.14419,0.14764
0.224,0.14319,0.14689
0.225,0.14219,0.14616
0.226,0.14119,0.14543
0.227,0.14019,0.14471
0.228,0.13919,0.144
0.229,0.13819,0.14329
0.23,0.13719,0.14259
0.231,0.13619,0.14191
0.232,0.13519,0.14122
0.233,0.13419,0.14054
0.234,0.13319,0.13987
0.235,0.13219,0.13921
0.236,0.13119,0.13855
0.237,0.13019,0.1379
0.238,0.12919,0.13725
0.239,0.12819,0.13662
0.24,0.12719,0.13598
0.241,0.12619,0.13536
0.242,0.12519,0.13474
0.243,0.12419,0.13412
0.244,0.12319,0.13351
0.245,0.12219,0.13291
0.246,0.12119,0.13231
0.247,0.12019,0.13172
0.248,0.11919,0.13113
0.249,0.11819,0.13055
0.25,0.11719,0.12997
0.251,0.11619,0.1294
0.252,0.11519,0.12884
0.253,0.11419,0.12828
0.254,0.11319,0.12772
0.255,0.11219,0.12717
0.256,0.11119,0.12662
0.257,0.11019,0.12608
0.258,0.10919,0.12554
0.259,0.10819,0.12501
0.26,0.10719,0.12448
0.261,0.10619,0.12396
0.262,0.10519,0.12344
0.263,0.10419,0.12293
0.264,0.10319,0.12242
0.265,0.10219,0.12191
0.266,0.10119,0.12141
0.267,0.10019,0.12091
0.268,0.09919,0.12042
0.269,0.09819,0.11993
0.27,0.09719,0.11945
0.271,0.09619,0.11897
0.272,0.09519,0.11849
0.273,0.09419,0.11802
0.274,0.09319,0.11755
0.275,0.09219,0.11708
0.276,0.09119,0.11662
0.277,0.09019,0.11617
0.278,0.08919,0.1157
0.279,0.08819,0.11526
0.28,0.08719,0.11481
0.281,0.08619,0.11436
0.282,0.08519,0.11393
0.283,0.08419,0.11349
0.284,0.08319,0.11305
0.285,0.08219,0.11263
0.286,0.08119,0.1122
0.287,0.080793,0.11178
0.288,0.080793,0.11135
0.289,0.080793,0.11094
0.29,0.080793,0.11052
0.291,0.080793,0.11012
0.292,0.080793,0.10971
0.293,0.080793,0.10931
0.294,0.080793,0.1089
0.295,0.080793,0.10851
0.296,0.080793,0.10811
0.297,0.080793,0.10772
0.298,0.080793,0.10733
0.299,0.080793,0.10694
0.3,0.080793,0.10656
0.301,0.080793,0.10618
0.302,0.080793,0.10581
0.303,0.080793,0.10543
0.304,0.080793,0.10505
0.305,0.080793,0.10469
0.306,0.080793,0.10432
0.307,0.080793,0.10395
0.308,0.080793,0.10359
0.309,0.080793,0.10323
0.31,0.080793,0.10287
0.311,0.080793,0.10252
0.312,0.080793,0.10217
0.313,0.080793,0.10183
0.314,0.080793,0.10148
0.315,0.080793,0.10113
0.316,0.080793,0.10079
0.317,0.080793,0.10045
0.318,0.080793,0.10012
0.319,0.080793,0.099783
0.32,0.080793,0.099444
0.321,0.080793,0.099117
0.322,0.080793,0.098792
0.323,0.080793,0.098468
0.324,0.080793,0.098138
0.325,0.080793,0.097821
0.326,0.080793,0.097505
0.327,0.080793,0.097191
0.328,0.080793,0.096868
0.329,0.080793,0.096561
0.33,0.080793,0.096249
0.331,0.080793,0.095939
0.332,0.080793,0.095635
0.333,0.080793,0.095324
0.334,0.080793,0.095028
0.335,0.080793,0.09473
0.336,0.080793,0.094437
0.337,0.080793,0.094138
0.338,0.080793,0.093845
0.339,0.080793,0.093554
0.34,0.080793,0.093257
0.341,0.080793,0.092976
0.342,0.080793,0.092688
0.343,0.080793,0.092402
0.344,0.080793,0.092123
0.345,0.080793,0.091837
0.346,0.080793,0.091563
0.347,0.080793,0.091286
0.348,0.080793,0.091002
0.349,0.080793,0.090739
0.35,0.080793,0.090465
0.351,0.080793,0.090184
0.352,0.080793,0.08992
0.353,0.080793,0.089659
0.354,0.080793,0.089384
0.355,0.080793,0.089128
0.356,0.080793,0.088869
0.357,0.080793,0.088603
0.358,0.080793,0.088351
0.359,0.080793,0.088095
0.36,0.080793,0.087824
0.361,0.080793,0.087589
0.362,0.080793,0.087333
0.363,0.080793,0.087069
0.364,0.080793,0.086841
0.365,0.080793,0.086589
0.366,0.080793,0.086329
0.367,0.080793,0.086097
0.368,0.080793,0.085859
0.369,0.080793,0.085604
0.37,0.080793,0.085363
0.371,0.080793,0.085139
0.372,0.080793,0.084893
0.373,0.080793,0.084656
0.374,0.080793,0.084437
0.375,0.080793,0.084195
0.376,0.080793,0.083949
0.377,0.080793,0.083739
0.378,0.080793,0.083511
0.379,0.080793,0.083269
0.38,0.080793,0.083048
0.381,0.080793,0.08284
0.382,0.080793,0.082602
0.383,0.080793,0.082366
0.384,0.080793,0.082178
0.385,0.080793,0.081949
0.386,0.080793,0.081716
0.387,0.080793,0.081505
0.388,0.080793,0.081307
0.389,0.080793,0.081078
0.39,0.080793,0.080851
0.391,0.080793,0.080793
0.392,0.080793,0.080793
0.393,0.080793,0.080793
0.394,0.080793,0.080793
0.395,0.080793,0.080793
0.396,0.080793,0.080793
0.397,0.080793,0.080793
0.398,0.080793,0.080793
0.399,0.080793,0.080793
0.4,0.080793,0.080793
0.401,0.080793,0.080793
0.402,0.080793,0.080793
0.403,0.080793,0.080793
0.404,0.080793,0.080793
0.405,0.080793,0.080793
0.406,0.080793,0.080793
0.407,0.080793,0.080793
0.408,0.080793,0.080793
0.409,0.080793,0.080793
0.41,0.080793,0.080793
0.411,0.080793,0.080793
0.412,0.080793,0.080793
0.413,0.080793,0.080793
0.414,0.080793,0.080793
0.415,0.080793,0.080793
0.416,0.080793,0.080793
0.417,0.080793,0.080793
0.418,0.080793,0.080793
0.419,0.080793,0.080793
0.42,0.080793,0.080793
0.421,0.080793,0.080793
0.422,0.080793,0.080793
0.423,0.080793,0.080793
0.424,0.080793,0.080793
0.425,0.080793,0.080793
0.426,0.080793,0.080793
0.427,0.080793,0.080793
0.428,0.080793,0.080793
0.429,0.080793,0.080793
0.43,0.080793,0.080793
0.431,0.080793,0.080793
0.432,0.080793,0.080793
0.433,0.080793,0.080793
0.434,0.080793,0.080793
0.435,0.080793,0.080793
0.436,0.080793,0.080793
0.437,0.080793,0.080793
0.438,0.080793,0.080793
0.439,0.080793,0.080793
0.44,0.080793,0.080793
0.441,0.080793,0.080793
0.442,0.080793,0.080793
0.443,0.080793,0.080793
0.444,0.080793,0.080793
0.445,0.080793,0.080793
0.446,0.080793,0.080793
0.447,0.080793,0.080793
0.448,0.080793,0.080793
0.449,0.080793,0.080793
0.45,0.080793,0.080793
0.451,0.080793,0.080793
0.452,0.080793,0.080793
0.453,0.080793,0.080793
0.454,0.080793,0.080793
0.455,0.080793,0.080793
0.456,0.080793,0.080793
0.457,0.080793,0.080793
0.458,0.080793,0.080793
0.459,0.080793,0.080793
0.46,0.080793,0.080793
0.461,0.080793,0.080793
0.462,0.080793,0.080793
0.463,0.080793,0.080793
0.464,0.080793,0.080793
0.465,0.080793,0.080793
0.466,0.080793,0.080793
0.467,0.080793,0.080793
0.468,0.080793,0.080793
0.469,0.080793,0.080793
0.47,0.080793,0.080793
0.471,0.080793,0.080793
0.472,0.080793,0.080793
0.473,0.080793,0.080793
0.474,0.080793,0.080793
0.475,0.080793,0.080793
0.476,0.080793,0.080793
0.477,0.080793,0.080793
0.478,0.080793,0.080793
0.479,0.080793,0.080793
0.48,0.080793,0.080793
0.481,0.080793,0.080793
0.482,0.080793,0.080793
0.483,0.080793,0.080793
0.484,0.080793,0.080793
0.485,0.080793,0.080793
0.486,0.080793,0.080793
0.487,0.080793,0.080793
0.488,0.080793,0.080793
0.489,0.080793,0.080793
0.49,0.080793,0.080793
0.491,0.080793,0.080793
0.492,0.080793,0.080793
0.493,0.080793,0.080793
0.494,0.080793,0.080793
0.495,0.080793,0.080793
0.496,0.080793,0.080793
0.497,0.080793,0.080793
0.498,0.080793,0.080793
0.499,0.080793,0.080793
0.5,0.080793,0.080793
0.501,0.080793,0.080793
0.502,0.080793,0.080793
0.503,0.080793,0.080793
0.504,0.080793,0.080793
0.505,0.080793,0.080793
0.506,0.080793,0.080793
0.507,0.080793,0.080793
0.508,0.080793,0.080793
0.509,0.080793,0.080793
0.51,0.080793,0.080793
0.511,0.080793,0.080793
0.512,0.080793,0.080793
0.513,0.080793,0.080793
0.514,0.080793,0.080793
0.515,0.080793,0.080793
0.516,0.080793,0.080793
0.517,0.080793,0.080793
0.518,0.080793,0.080793
0.519,0.080793,0.080793
0.52,0.080793,0.080793
0.521,0.080793,0.080793
0.522,0.080793,0.080793
0.523,0.080793,0.080793
0.524,0.080793,0.080793
0.525,0.080793,0.080793
0.526,0.080793,0.080793
0.527,0.080793,0.080793
0.528,0.080793,0.080793
0.529,0.080793,0.080793
0.53,0.080793,0.080793
0.531,0.080793,0.080793
0.532,0.080793,0.080793
0.533,0.080793,0.080793
0.534,0.080793,0.080793
0.535,0.080793,0.080793
0.536,0.080793,0.080793
0.537,0.080793,0.080793
0.538,0.080793,0.080793
0.539,0.080793,0.080793
0.54,0.080793,0.080793
0.541,0.080793,0.080793
0.542,0.080793,0.080793
0.543,0.080793,0.080793
0.544,0.080793,0.080793
0.545,0.080793,0.080793
0.546,0.080793,0.080793
0.547,0.080793,0.080793
0.548,0.080793,0.080793
0.549,0.080793,0.080793
0.55,0.080793,0.080793
0.551,0.080793,0.080793
0.552,0.080793,0.080793
0.553,0.080793,0.080793
0.554,0.080793,0.080793
0.555,0.080793,0.080793
0.556,0.080793,0.080793
0.557,0.080793,0.080793
0.558,0.080793,0.080793
0.559,0.080793,0.080793
0.56,0.080793,0.080793
0.561,0.080793,0.080793
0.562,0.080793,0.080793
0.563,0.080793,0.080793
0.564,0.080793,0.080793
0.565,0.080793,0.080793
0.566,0.080793,0.080793
0.567,0.080793,0.080793
0.568,0.080793,0.080793
0.569,0.080793,0.080793
0.57,0.080793,0.080793
0.571,0.080793,0.080793
0.572,0.080793,0.080793
0.573,0.080793,0.080793
0.574,0.080793,0.080793
0.575,0.080793,0.080793
0.576,0.080793,0.080793
0.577,0.080793,0.080793
0.578,0.080793,0.080793
0.579,0.080793,0.080793
0.58,0.080793,0.080793
0.581,0.080793,0.080793
0.582,0.080793,0.080793
0.583,0.080793,0.080793
0.584,0.080793,0.080793
0.585,0.080793,0.080793
0.586,0.080793,0.080793
0.587,0.080793,0.080793
0.588,0.080793,0.080793
0.589,0.080793,0.080793
0.59,0.080793,0.080793
0.591,0.080793,0.080793
0.592,0.080793,0.080793
0.593,0.080793,0.080793
0.594,0.080793,0.080793
0.595,0.080793,0.080793
0.596,0.080793,0.080793
0.597,0.080793,0.080793
0.598,0.080793,0.080793
0.599,0.080793,0.080793
0.6,0.080793,0.080793
0.601,0.080793,0.080793
0.602,0.080793,0.080793
0.603,0.080793,0.080793
0.604,0.080793,0.080793
0.605,0.080793,0.080793
0.606,0.080793,0.080793
0.607,0.080793,0.080793
0.608,0.080793,0.080793
0.609,0.080793,0.080793
0.61,0.080793,0.080793
0.611,0.080793,0.080793
0.612,0.080793,0.080793
0.613,0.080793,0.080793
0.614,0.080793,0.080793
0.615,0.080793,0.080793
0.616,0.080793,0.080793
0.617,0.080793,0.080793
0.618,0.080793,0.080793
0.619,0.080793,0.080793
0.62,0.080793,0.080793
0.621,0.080793,0.080793
0.622,0.080793,0.080793
0.623,0.080793,0.080793
0.624,0.080793,0.080793
0.625,0.080793,0.080793
0.626,0.080793,0.080793
0.627,0.080793,0.080793
0.628,0.080793,0.080793
0.629,0.080793,0.080793
0.63,0.080793,0.080793
0.631,0.080793,0.080793
0.632,0.080793,0.080793
0.633,0.080793,0.080793
0.634,0.080793,0.080793
0.635,0.080793,0.080793
0.636,0.080793,0.080793
0.637,0.080793,0.080793
0.638,0.080793,0.080793
0.639,0.080793,0.080793
0.64,0.080793,0.080793
0.641,0.080793,0.080793
0.642,0.080793,0.080793
0.643,0.080793,0.080793
0.644,0.080793,0.080793
0.645,0.080793,0.080793
0.646,0.080793,0.080793
0.647,0.080793,0.080793
0.648,0.080793,0.080793
0.649,0.080793,0.080793
0.65,0.080793,0.080793
0.651,0.080793,0.080793
0.652,0.080793,0.080793
0.653,0.080793,0.080793
0.654,0.080793,0.080793
0.655,0.080793,0.080793
0.656,0.080793,0.080793
0.657,0.080793,0.080793
0.658,0.080793,0.080793
0.659,0.080793,0.080793
0.66,0.080793,0.080793
0.661,0.080793,0.080793
0.662,0.080793,0.080793
0.663,0.080793,0.080793
0.664,0.080793,0.080793
0.665,0.080793,0.080793
0.666,0.080793,0.080793
0.667,0.080793,0.080793
0.668,0.080793,0.080793
0.669,0.080793,0.080793
0.67,0.080793,0.080793
0.671,0.080793,0.080793
0.672,0.080793,0.080793
0.673,0.080793,0.080793
0.674,0.080793,0.080793
0.675,0.080793,0.080793
0.676,0.080793,0.080793
0.677,0.080793,0.080793
0.678,0.080793,0.080793
0.679,0.080793,0.080793
0.68,0.080793,0.080793
0.681,0.080793,0.080793
0.682,0.080793,0.080793
0.683,0.080793,0.080793
0.684,0.080793,0.080793
0.685,0.080793,0.080793
0.686,0.080793,0.080793
0.687,0.080793,0.080793
0.688,0.080793,0.080793
0.689,0.080793,0.080793
0.69,0.080793,0.080793
0.691,0.080793,0.080793
0.692,0.080793,0.080793
0.693,0.080793,0.080793
0.694,0.080793,0.080793
0.695,0.080793,0.080793
0.696,0.080793,0.080793
0.697,0.080793,0.080793
0.698,0.080793,0.080793
0.699,0.080793,0.080793
0.7,0.080793,0.080793
0.701,0.080793,0.080793
0.702,0.080793,0.080793
0.703,0.080793,0.080793
0.704,0.080793,0.080793
0.705,0.080793,0.080793
0.706,0.080793,0.080793
0.707,0.080793,0.080793
0.708,0.080793,0.080793
0.709,0.080793,0.080793
0.71,0.080793,0.080793
0.711,0.080793,0.080793
0.712,0.080793,0.080793
0.713,0.080793,0.080793
0.714,0.080793,0.080793
0.715,0.080793,0.080793
0.716,0.080793,0.080793
0.717,0.080793,0.080793
0.718,0.080793,0.080793
0.719,0.080793,0.080793
0.72,0.080793,0.080793
0.721,0.080793,0.080793
0.722,0.080793,0.080793
0.723,0.080793,0.080793
0.724,0.080793,0.080793
0.725,0.080793,0.080793
0.726,0.080793,0.080793
0.727,0.080793,0.080793
0.728,0.080793,0.080793
0.729,0.080793,0.080793
0.73,0.080793,0.080793
0.731,0.080793,0.080793
0.732,0.080793,0.080793
0.733,0.080793,0.080793
0.734,0.080793,0.080793
0.735,0.080793,0.080793
0.736,0.080793,0.080793
0.737,0.080793,0.080793
0.738,0.080793,0.080793
0.739,0.080793,0.080793
0.74,0.080793,0.080793
0.741,0.080793,0.080793
0.742,0.080793,0.080793
0.743,0.080793,0.080793
0.744,0.080793,0.080793
0.745,0.080793,0.080793
0.746,0.080793,0.080793
0.747,0.080793,0.080793
0.748,0.080793,0.080793
0.749,0.080793,0.080793
0.75,0.080793,0.080793
0.751,0.080793,0.080793
0.752,0.080793,0.080793
0.753,0.080793,0.080793
0.754,0.080793,0.080793
0.755,0.080793,0.080793
0.756,0.080793,0.080793
0.757,0.080793,0.080793
0.758,0.080793,0.080793
0.759,0.080793,0.080793
0.76,0.080793,0.080793
0.761,0.080793,0.080793
0.762,0.080793,0.080793
0.763,0.080793,0.080793
0.764,0.080793,0.080793
0.765,0.080793,0.080793
0.766,0.080793,0.080793
0.767,0.080793,0.080793
0.768,0.080793,0.080793
0.769,0.080793,0.080793
0.77,0.080793,0.080793
0.771,0.080793,0.080793
0.772,0.080793,0.080793
0.773,0.080793,0.080793
0.774,0.080793,0.080793
0.775,0.080793,0.080793
0.776,0.080793,0.080793
0.777,0.080793,0.080793
0.778,0.080793,0.080793
0.779,0.080793,0.080793
0.78,0.080793,0.080793
0.781,0.080793,0.080793
0.782,0.080793,0.080793
0.783,0.080793,0.080793
0.784,0.080793,0.080793
0.785,0.080793,0.080793
0.786,0.080793,0.080793
0.787,0.080793,0.080793
0.788,0.080793,0.080793
0.789,0.080793,0.080793
0.79,0.080793,0.080793
0.791,0.080793,0.080793
0.792,0.080793,0.080793
0.793,0.080793,0.080793
0.794,0.080793,0.080793
0.795,0.080793,0.080793
0.796,0.080793,0.080793
0.797,0.080793,0.080793
0.798,0.080793,0.080793
0.799,0.080793,0.080793
0.8,0.080793,0.080793
0.801,0.080793,0.080793
0.802,0.080793,0.080793
0.803,0.080793,0.080793
0.804,0.080793,0.080793
0.805,0.080793,0.080793
0.806,0.080793,0.080793
0.807,0.080793,0.080793
0.808,0.080793,0.080793
0.809,0.080793,0.080793
0.81,0.080793,0.080793
0.811,0.080793,0.080793
0.812,0.080793,0.080793
0.813,0.080793,0.080793
0.814,0.080793,0.080793
0.815,0.080793,0.080793
0.816,0.080793,0.080793
0.817,0.080793,0.080793
0.818,0.080793,0.080793
0.819,0.080793,0.080793
0.82,0.080793,0.080793
0.821,0.080793,0.080793
0.822,0.080793,0.080793
0.823,0.080793,0.080793
0.824,0.080793,0.080793
0.825,0.080793,0.080793
0.826,0.080793,0.080793
0.827,0.080793,0.080793
0.828,0.080793,0.080793
0.829,0.080793,0.080793
0.83,0.080793,0.080793
0.831,0.080793,0.080793
0.832,0.080793,0.080793
0.833,0.080793,0.080793
0.834,0.080793,0.080793
0.835,0.080793,0.080793
0.836,0.080793,0.080793
0.837,0.080793,0.080793
0.838,0.080793,0.080793
0.839,0.080793,0.080793
0.84,0.080793,0.080793
0.841,0.080793,0.080793
0.842,0.080793,0.080793
0.843,0.080793,0.080793
0.844,0.080793,0.080793
0.845,0.080793,0.080793
0.846,0.080793,0.080793
0.847,0.080793,0.080793
0.848,0.080793,0.080793
0.849,0.080793,0.080793
0.85,0.080793,0.080793
0.851,0.080793,0.080793
0.852,0.080793,0.080793
0.853,0.080793,0.080793
0.854,0.080793,0.080793
0.855,0.080793,0.080793
0.856,0.080793,0.080793
0.857,0.080793,0.080793
0.858,0.080793,0.080793
0.859,0.080793,0.080793
0.86,0.080793,0.080793
0.861,0.080793,0.080793
0.862,0.080793,0.080793
0.863,0.080793,0.080793
0.864,0.080793,0.080793
0.865,0.080793,0.080793
0.866,0.080793,0.080793
0.867,0.080793,0.080793
0.868,0.080793,0.080793
0.869,0.080793,0.080793
0.87,0.080793,0.080793
0.871,0.080793,0.080793
0.872,0.080793,0.080793
0.873,0.080793,0.080793
0.874,0.080793,0.080793
0.875,0.080793,0.080793
0.876,0.080793,0.080793
0.877,0.080793,0.080793
0.878,0.080793,0.080793
0.879,0.080793,0.080793
0.88,0.080793,0.080793
0.881,0.080793,0.080793
0.882,0.080793,0.080793
0.883,0.080793,0.080793
0.884,0.080793,0.080793
0.885,0.080793,0.080793
0.886,0.080793,0.080793
0.887,0.080793,0.080793
0.888,0.080793,0.080793
0.889,0.080793,0.080793
0.89,0.080793,0.080793
0.891,0.080793,0.080793
0.892,0.080793,0.080793
0.893,0.080793,0.080793
0.894,0.080793,0.080793
0.895,0.080793,0.080793
0.896,0.080793,0.080793
0.897,0.080793,0.080793
0.898,0.080793,0.080793
0.899,0.080793,0.080793
0.9,0.080793,0.080793
0.901,0.080793,0.080793
0.902,0.080793,0.080793
0.903,0.080793,0.080793
0.904,0.080793,0.080793
0.905,0.080793,0.080793
0.906,0.080793,0.080793
0.907,0.080793,0.080793
0.908,0.080793,0.080793
0.909,0.080793,0.080793
0.91,0.080793,0.080793
0.911,0.080793,0.080793
0.912,0.080793,0.080793
0.913,0.080793,0.080793
0.914,0.080793,0.080793
0.915,0.080793,0.080793
0.916,0.080793,0.080793
0.917,0.080793,0.080793
0.918,0.080793,0.080793
0.919,0.080793,0.080793
0.92,0.080793,0.080793
0.921,0.080793,0.080793
0.922,0.080793,0.080793
0.923,0.080793,0.080793
0.924,0.080793,0.080793
0.925,0.080793,0.080793
0.926,0.080793,0.080793
0.927,0.080793,0.080793
0.928,0.080793,0.080793
0.929,0.080793,0.080793
0.93,0.080793,0.080793
0.931,0.080793,0.080793
0.932,0.080793,0.080793
0.933,0.080793,0.080793
0.934,0.080793,0.080793
0.935,0.080793,0.080793
0.936,0.080793,0.080793
0.937,0.080793,0.080793
0.938,0.080793,0.080793
0.939,0.080793,0.080793
0.94,0.080793,0.080793
0.941,0.080793,0.080793
0.942,0.080793,0.080793
0.943,0.080793,0.080793
0.944,0.080793,0.080793
0.945,0.080793,0.080793
0.946,0.080793,0.080793
0.947,0.080793,0.080793
0.948,0.080793,0.080793
0.949,0.080793,0.080793
0.95,0.080793,0.080793
0.951,0.080793,0.080793
0.952,0.080793,0.080793
0.953,0.080793,0.080793
0.954,0.080793,0.080793
0.955,0.080793,0.080793
0.956,0.080793,0.080793
0.957,0.080793,0.080793
0.958,0.080793,0.080793
0.959,0.080793,0.080793
0.96,0.080793,0.080793
0.961,0.080793,0.080793
0.962,0.080793,0.080793
0.963,0.080793,0.080793
0.964,0.080793,0.080793
0.965,0.080793,0.080793
0.966,0.080793,0.080793
0.967,0.080793,0.080793
0.968,0.080793,0.080793
0.969,0.080793,0.080793
0.97,0.080793,0.080793
0.971,0.080793,0.080793
0.972,0.080793,0.080793
0.973,0.080793,0.080793
0.974,0.080793,0.080793
0.975,0.080793,0.080793
0.976,0.080793,0.080793
0.977,0.080793,0.080793
0.978,0.080793,0.080793
0.979,0.080793,0.080793
0.98,0.080793,0.080793
0.981,0.080793,0.080793
0.982,0.080793,0.080793
0.983,0.080793,0.080793
0.984,0.080793,0.080793
0.985,0.080793,0.080793
0.986,0.080793,0.080793
0.987,0.080793,0.080793
0.988,0.080793,0.080793
0.989,0.080793,0.080793
0.99,0.080793,0.080793
0.991,0.080793,0.080793
0.992,0.080793,0.080793
0.993,0.080793,0.080793
0.994,0.080793,0.080793
0.995,0.080793,0.080793
0.996,0.080793,0.080793
0.997,0.080793,0.080793
0.998,0.080793,0.080793
0.999,0.080793,0.080793
1,0.080793,0.080793

